Local Optimality of Dictator Functions with Applications to Courtade--Kumar and Li--M\'edard Conjectures

Given a convex function $\Phi:[0,1]\to\mathbb{R}$, the $\Phi$-stability of a Boolean function $f$ is defined as $\mathbb{E}[\Phi(T_{\rho}f(\mathbf{X}))]$, where $\mathbf{X}$ is a random vector uniformly distributed on the discrete cube $\{\pm1\}^{n}$ and $T_{\rho}$ is the Bonami-Beckner operator. In this paper, we prove that dictator functions are locally optimal in maximizing the $\Phi$-stability of $f$ over all balanced Boolean functions. When focusing on the symmetric $q$-stability, combining this result with our previous bound, we use computer-assisted methods to prove that dictator functions maximize the symmetric $q$-stability for $q=1$ and $\rho\in[0,0.914]$ or for $q\in[1.36,2)$ and all $\rho\in[0,1]$. In other words, we confirm the (balanced) Courtade--Kumar conjecture with the correlation coefficient $\rho\in[0,0.914]$ and the (symmetrized) Li--M\'edard conjecture with $q\in[1.36,2)$. We conjecture that dictator functions maximize both the symmetric and asymmetric $\frac{1}{2}$-stability over all balanced Boolean functions. Our proofs are based on majorization of noise operators and hypercontractivity inequalities.

==> Code-arXiv/readme.txt <==
This file contains codes accompanying the paper Local Optimality of Dictator Functions with Applications to Courtade--Kumar and Li--Médard Conjectures by Lei Yu, arXiv:2410.10147.

The codes produce provably correct bounds by rounding off every number in the computation to finite effective digits, which is in fact equivalent to the idea of interval arithmetic.

Run CK_IntervalArithmetic.m to verify the last step in the proof of Theorem 5.5;
Run LM_IntervalArithmetic.m to verify the last step in the proof of Theorem 5.10;
Run g_IntervalArithmetic.m to verify the last step in the proof of Statement 1 in Lemma H.1.

In addition, we also provide the direct numerically computational versions for the verification above, which are respectively given in CK.m, LM.m, and g.m. Although these versions are not rigorous, but they are much clearer than the rigorous ones based on interval arithmetic and hence, might help readers understand our rigorous codes.
